Evidence for the baryonic decay B0bar --> D0 Lambda Lambdabar

Evidence is presented for the baryonic $B$ meson decay $\bar{B}\rightarrow D^0 \Lambda \bar{\Lambda}$ based on a data sample of $471 \times 10^6$ $B\bar{B}$ pairs collected with the {\it BABAR} detector at the PEP2 asymmetric $e^+e^-$ collider located at the SLAC National Accelerator Laboratory. The branching fraction is determined to be $\mathcal{B}(\bar{B}\rightarrow D^0 \Lambda \bar{\Lambda}) = (9.8^{+2.9}_{-2.6} \pm 1.9)\times 10^{-6}$, corresponding to a significance of $3.4$ standard deviations including systematic uncertainties. A search for the related baryonic $B$ meson decay $\bar{B}\rightarrow D^0 \Sigma^0 \bar{\Lambda}$ with $\Sigma^0\rightarrow\Lambda\gamma$ is performed and an upper limit $\mathcal{B}(\bar{B}\rightarrow D^0 \Sigma^0 \bar{\Lambda} + \bar{B}\rightarrow D^0 \Lambda \bar{\Sigma}^0) < 3.1 \times 10^{-5}$ is determined at $90\%$ confidence level.

==> description.txt <==
\\
Title: Evidence for the baryonic decay B0bar --> D0 Lambda Lambdabar
Authors: The BABAR Collaboration, J.P. Lees et al.
Comments: 11 pages, 5 postscript figures, submitted to PRD
Report-no: BABAR-PUB-13/008, SLAC-PUB-15835
\\
Evidence is presented for the baryonic $B$ meson decay $\bar{B}\rightarrow D^0 \Lambda \bar{\Lambda}$ based on a data sample of $471 \times 10^6$ $B\bar{B}$ pairs collected with the {\it BABAR}~detector at the PEP2 asymmetric $e^+e^-$ collider located at the SLAC National Accelerator Laboratory. 
The branching fraction is determined to be $\mathcal{B}(\bar{B}\rightarrow D^0 \Lambda \bar{\Lambda}) = (9.8^{+2.9}_{-2.6} \pm 1.9)\times 10^{-6}$, corresponding to a significance of $3.4$ standard deviations including systematic uncertainties. A search for the related baryonic $B$ meson decay $\bar{B}\rightarrow D^0 \Sigma^0 \bar{\Lambda}$ with $\Sigma^0\rightarrow\Lambda\gamma$ is performed and an upper limit $\mathcal{B}(\bar{B}\rightarrow D^0 \Sigma^0 \bar{\Lambda} + \bar{B}\rightarrow D^0 \Lambda \bar{\Sigma}^0) < 3.1 \times 10^{-5}$ is determined at $90\%$ confidence level.
\\

